Limiting the accretion disk light in two mass transferring hot subdwarf binaries

We report the results from follow-up observations of two Roche-lobe filling hot subdwarf binaries with white dwarf companions predicted to have accretion disks. ZTF J213056.71+442046.5 (ZTF J2130) with a 39-minute period and ZTF J205515.98+465106.5 (ZTF J2055) with a 56-minute period were both discovered as subdwarf binaries with light curves that could only be explained well by including an accretion disk in their models. We performed a detailed high-resolution spectral analysis using Keck/ESI to search for possible accretion features for both objects. We also employed polarimetric analysis using the Nordic Optical Telescope (NOT) for ZTF J2130. We did not find any signatures of an accretion disk in either object, and placed upper limits on the flux contribution and variation in degree of polarisation due to the disk. Owing to the short 39-minute period and availability of photometric data over six years for ZTF J2130, we conducted an extensive $O - C$ timing analysis in an attempt to look for orbital decay due to gravitational wave radiation. No such decay was detected conclusively, and a few more years of data paired with precise and consistent timing measurements were deemed necessary to constrain $\dot P$ observationally.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
